Phase-resolved spectroscopy of low frequency quasi-periodic oscillations in GRS 1915+105

X-ray radiation from black hole binary (BHB) systems regularly displays quasi-periodic oscillations (QPOs). In principle, a number of suggested physical mechanisms can reproduce their power spectral properties, thus more powerful diagnostics which preserve phase are required to discern between different models. In this paper, we first find for two Rossi X-ray Timing Explorer (RXTE) observations of the BHB GRS 1915+105 that the QPO has a well defined average waveform. That is, the phase difference and amplitude ratios between the first two harmonics vary tightly around a well defined mean. This enables us to reconstruct QPO waveforms in each energy channel, in order to constrain QPO phase-resolved spectra. We fit these phase resolved spectra across 16 phases with a model including Comptonisation and reflection (Gaussian and smeared edge components) to find strong spectral pivoting and a modulation in the iron line equivalent width. The latter indicates the observed reflection fraction is changing throughout the QPO cycle. This points to a geometric QPO origin, although we note that the data presented here do not entirely rule out an alternative interpretation of variable disc ionisation state. We also see tentative hints of modulations in the iron line centroid and width which, although not statistically significant, could result from a non-azimuthally symmetric QPO mechanism.

==> ref_response.txt <==
We thank the referee for constructive comments that have improved
the paper. We address each point from the report below. Changes
to the text in the manuscript are written in bold.

>1) Abstract.
>The analysis is based on only 2 observations. The authors point
>out and discuss certain degeneracies in their results leading to
>different interpretation (variable geometry vs. ionisation origin
>of the QPO, Comptonisation vs. reflection origin of the pivot, not
>clear origin of the kTbb modulation). The authors plan to break
>these degeneracies by extending their studies in future to include
>many more observations of this and other sources, taken with
>various X-ray observatories. However, since the present results
>cannot formally rule out models of QPO origin competing with the
>model of geometrical origin, I would suggest to include this
>information in the abstract.

Yes, the abstract in the original manuscript didn't contain this important
caveat. This is now included.

>2) page 2, Section 2.2 Data
>The authors choose 2 RXTE observations of GRS 1915+105 for
>the analysis, and demonstrate that the QPO waveform between
>the times of these 2 observations changed dramatically. The
>frequencies of the QPO are very different, and later on the
>authors speculate that perhaps the phase difference between
>the first two harmonics correlates with the QPO frequency. In
>my opinion this section could benefit from general information
>on the source state at the time of observations, such as e.g.
>the variability class, level of radio activity, average energy
>spectrum. Could any of these affect the QPO frequency and
>hence the QPO waveform?

Some extra discussion has now been included in Section 2.2.

>3) page 5, Section 4 Phase resolving method
>The authors find that "... the waveform shape changes with energy
>channel for both observations considered here." I believe that it
>would be illustrative and interesting to the readers if the authors
>showed examples of energy dependent QPO waveforms, in addition
>to the full band waveforms, and Figs. 6-7. 

We have now included some examples of waveforms for different
energy channels.

>4) Finally, to my knowledge earlier attempts of performing a QPO
>phase resolved spectroscopy were presented by Miller & Homan
>(2005) and Neilsen, Remillard & Lee (2011) for GRS 1915+105, and
>Maitra & Miller (2010) for AGN QPO. It is true though that these
>earlier works assumed constancy of the phase difference, while
>the present paper looks in details into this issue.

These papers are now referred to.

>Typos:
>1) Equations (6) and (7):
>It seems that the sum should be multiplied by \mu since
>throughout the paper \sigma denotes a fractional rms.

Good spot, this is changed now.

>3) page 8, 1st paragraph:
>"... the positive gradient of the lag spectrum of the fundamental
>and the negative gradient for the 2nd harmonic."
>positive -> negative
>negative -> positive?

Very good spot, positive and negative are now swapped.

>4) page 8, in contract to -> in contrast to

Now changed.

>5) page 9, Discussion (also in Abstract):
>"... 16 QPO phases which we fit with a model including
>Comptonisation and reflection." 
>Formally, the authors include a smeared edge and Gaussian line
>profile to only mimic the reflection component.

We now elaborate on this in both the Abstract and Discussion.


